The dust grain size - stellar luminosity trend in debris discs

The cross section of material in debris discs is thought to be dominated by the smallest grains that can still stay in bound orbits despite the repelling action of stellar radiation pressure. Thus the minimum (and typical) grain size $s_\text{min}$ is expected to be close to the radiation pressure blowout size $s_\text{blow}$. Yet a recent analysis of a sample of Herschel-resolved debris discs showed the ratio $s_\text{min}/s_\text{blow}$ to systematically decrease with the stellar luminosity from about ten for solar-type stars to nearly unity in the discs around the most luminous A-type stars. Here we explore this trend in more detail, checking how significant it is and seeking to find possible explanations. We show that the trend is robust to variation of the composition and porosity of dust particles. For any assumed grain properties and stellar parameters, we suggest a recipe of how to estimate the "true" radius of a spatially unresolved debris disc, based solely on its spectral energy distribution. The results of our collisional simulations are qualitatively consistent with the trend, although additional effects may also be at work. In particular, the lack of grains with small $s_\text{min}/s_\text{blow}$ for lower luminosity stars might be caused by the grain surface energy constraint that should limit the size of the smallest collisional fragments. Also, a better agreement between the data and the collisional simulations is achieved when assuming debris discs of more luminous stars to have higher dynamical excitation than those of less luminous primaries. This would imply that protoplanetary discs of more massive young stars are more efficient in forming big planetesimals or planets that act as stirrers in the debris discs at the subsequent evolutionary stage.

==> paper.bbl.std <==
\begin{thebibliography}{}
\makeatletter
\relax
\def\mn@urlcharsother{\let\do\@makeother \do\$\do\&\do\#\do\^\do\_\do\%\do\~}
\def\mn@doi{\begingroup\mn@urlcharsother \@ifnextchar [ {\mn@doi@}
  {\mn@doi@[]}}
\def\mn@doi@[#1]#2{\def\@tempa{#1}\ifx\@tempa\@empty \href
  {http://dx.doi.org/#2} {doi:#2}\else \href {http://dx.doi.org/#2} {#1}\fi
  \endgroup}
\def\mn@eprint#1#2{\mn@eprint@#1:#2::\@nil}
\def\mn@eprint@arXiv#1{\href {http://arxiv.org/abs/#1} {{\tt arXiv:#1}}}
\def\mn@eprint@dblp#1{\href {http://dblp.uni-trier.de/rec/bibtex/#1.xml}
  {dblp:#1}}
\def\mn@eprint@#1:#2:#3:#4\@nil{\def\@tempa {#1}\def\@tempb {#2}\def\@tempc
  {#3}\ifx \@tempc \@empty \let \@tempc \@tempb \let \@tempb \@tempa \fi \ifx
  \@tempb \@empty \def\@tempb {arXiv}\fi \@ifundefined
  {mn@eprint@\@tempb}{\@tempb:\@tempc}{\expandafter \expandafter \csname
  mn@eprint@\@tempb\endcsname \expandafter{\@tempc}}}

\bibitem[\protect\citeauthoryear{{Acke} et~al.,}{{Acke}
  et~al.}{2012}]{acke-et-al-2012}
{Acke} B.,  et~al., 2012, \mn@doi [\AAp] {10.1051/0004-6361/201118581}, \href
  {http://adsabs.harvard.edu/abs/2012A%26A...540A.125A} {540, A125}

\bibitem[\protect\citeauthoryear{{Alibert}, {Mordasini}  \& {Benz}}{{Alibert}
  et~al.}{2011}]{mordasini-et-al-2011b}
{Alibert} Y.,  {Mordasini} C.,   {Benz} W.,  2011, \mn@doi [\AAp]
  {10.1051/0004-6361/201014760}, \href
  {http://adsabs.harvard.edu/abs/2011A%26A...526A..63A} {526, A63}

\bibitem[\protect\citeauthoryear{{Ardila} et~al.,}{{Ardila}
  et~al.}{2004}]{ardila-et-al-2004}
{Ardila} D.~R.,  et~al., 2004, \mn@doi [\apjl] {10.1086/427434}, \href
  {http://adsabs.harvard.edu/abs/2004ApJ...617L.147A} {617, L147}

\bibitem[\protect\citeauthoryear{{Aufdenberg} et~al.,}{{Aufdenberg}
  et~al.}{2006}]{aufdenberg-et-al-2006}
{Aufdenberg} J.~P.,  et~al., 2006, \mn@doi [\ApJ] {10.1086/504149}, \href
  {http://adsabs.harvard.edu/abs/2006ApJ...645..664A} {645, 664}

\bibitem[\protect\citeauthoryear{{Backman} \& {Paresce}}{{Backman} \&
  {Paresce}}{1993}]{backman-paresce-1993}
{Backman} D.~E.,  {Paresce} F.,  1993, in {Levy} E.~H.,  {Lunine} J.~I.,  eds,
  Protostars and Planets III. pp 1253--1304

\bibitem[\protect\citeauthoryear{{Beichman} et~al.,}{{Beichman}
  et~al.}{2006}]{beichman-et-al-2006}
{Beichman} C.~A.,  et~al., 2006, \mn@doi [\ApJ] {10.1086/499424}, \href
  {http://adsabs.harvard.edu/cgi-bin/nph-bib_query?bibcode=2006ApJ...639.1166B&db_key=AST}
  {639, 1166}

\bibitem[\protect\citeauthoryear{{Benz} \& {Asphaug}}{{Benz} \&
  {Asphaug}}{1999}]{benz-asphaug-1999}
{Benz} W.,  {Asphaug} E.,  1999, \mn@doi [\icarus] {10.1006/icar.1999.6204},
  \href {http://adsabs.harvard.edu/abs/1999Icar..142....5B} {142, 5}

\bibitem[\protect\citeauthoryear{Bohren \& Huffman}{Bohren \&
  Huffman}{1983}]{bohren-huffman-1983}
Bohren C.~F.,  Huffman D.~R.,  1983, Absorption and Scattering of Light by
  Small Particles.
Wiley and Sons: New York -- Chichester -- Brisbane -- Toronto -- Singapore

\bibitem[\protect\citeauthoryear{{Bonsor}, {Kennedy}, {Crepp}, {Johnson},
  {Wyatt}, {Sibthorpe}  \& {Su}}{{Bonsor} et~al.}{2013}]{bonsor-et-al-2013b}
{Bonsor} A.,  {Kennedy} G.~M.,  {Crepp} J.~R.,  {Johnson} J.~A.,  {Wyatt}
  M.~C.,  {Sibthorpe} B.,   {Su} K.~Y.~L.,  2013, \mn@doi [\mnras]
  {10.1093/mnras/stt367}, \href
  {http://adsabs.harvard.edu/abs/2013MNRAS.431.3025B} {431, 3025}

\bibitem[\protect\citeauthoryear{{Bonsor}, {Kennedy}, {Wyatt}, {Johnson}  \&
  {Sibthorpe}}{{Bonsor} et~al.}{2014}]{bonsor-et-al-2014}
{Bonsor} A.,  {Kennedy} G.~M.,  {Wyatt} M.~C.,  {Johnson} J.~A.,   {Sibthorpe}
  B.,  2014, \mn@doi [\MNRAS] {10.1093/mnras/stt2128}, \href
  {http://adsabs.harvard.edu/abs/2014MNRAS.437.3288B} {437, 3288}

\bibitem[\protect\citeauthoryear{{Booth} et~al.,}{{Booth}
  et~al.}{2013}]{booth-et-al-2013}
{Booth} M.,  et~al., 2013, \mn@doi [\MNRAS] {10.1093/mnras/sts117}, \href
  {http://adsabs.harvard.edu/abs/2013MNRAS.428.1263B} {428, 1263}

\bibitem[\protect\citeauthoryear{{Brott} \& {Hauschildt}}{{Brott} \&
  {Hauschildt}}{2005}]{brott-hauschildt-2005}
{Brott} I.,  {Hauschildt} P.~H.,  2005, in {Turon} C.,  {O'Flaherty} K.~S.,
  {Perryman} M.~A.~C.,  eds,  ESA Special Publication Vol. 576, The
  Three-Dimensional Universe with Gaia. p.~565 (\mn@eprint {}
  {astro-ph/0503395})

\bibitem[\protect\citeauthoryear{{Burns}, {Lamy}  \& {Soter}}{{Burns}
  et~al.}{1979}]{burns-et-al-1979}
{Burns} J.~A.,  {Lamy} P.~L.,   {Soter} S.,  1979, \mn@doi [\icarus]
  {10.1016/0019-1035(79)90050-2}, \href
  {http://adsabs.harvard.edu/abs/1979Icar...40....1B} {40, 1}

\bibitem[\protect\citeauthoryear{{Castelli} \& {Kurucz}}{{Castelli} \&
  {Kurucz}}{2004}]{castelli-kurucz-2004}
{Castelli} F.,  {Kurucz} R.~L.,  2004, arXiv:astro-ph/0405087 \href
  {http://adsabs.harvard.edu/abs/2004astro.ph..5087C} {}

\bibitem[\protect\citeauthoryear{{Chen} et~al.,}{{Chen}
  et~al.}{2006}]{chen-et-al-2006}
{Chen} C.~H.,  et~al., 2006, \mn@doi [\apjs] {10.1086/505751}, \href
  {http://adsabs.harvard.edu/abs/2006ApJS..166..351C} {166, 351}

\bibitem[\protect\citeauthoryear{{Chen}, {Mittal}, {Kuchner}, {Forrest},
  {Lisse}, {Manoj}, {Sargent}  \& {Watson}}{{Chen}
  et~al.}{2014}]{chen-et-al-2014}
{Chen} C.~H.,  {Mittal} T.,  {Kuchner} M.,  {Forrest} W.~J.,  {Lisse} C.~M.,
  {Manoj} P.,  {Sargent} B.~A.,   {Watson} D.~M.,  2014, \mn@doi [\ApJS]
  {10.1088/0067-0049/211/2/25}, \href
  {http://adsabs.harvard.edu/abs/2014ApJS..211...25C} {211, 25}

\bibitem[\protect\citeauthoryear{{Churcher}, {Wyatt}  \& {Smith}}{{Churcher}
  et~al.}{2011}]{churcher-et-al-2011}
{Churcher} L.,  {Wyatt} M.,   {Smith} R.,  2011, \mn@doi [\MNRAS]
  {10.1111/j.1365-2966.2010.17422.x}, \href
  {http://adsabs.harvard.edu/abs/2011MNRAS.410....2C} {410, 2}

\bibitem[\protect\citeauthoryear{{Donaldson}, {Lebreton}, {Roberge}, {Augereau}
   \& {Krivov}}{{Donaldson} et~al.}{2013}]{donaldson-et-al-2013}
{Donaldson} J.~K.,  {Lebreton} J.,  {Roberge} A.,  {Augereau} J.-C.,   {Krivov}
  A.~V.,  2013, \mn@doi [\apj] {10.1088/0004-637X/772/1/17}, \href
  {http://adsabs.harvard.edu/abs/2013ApJ...772...17D} {772, 17}

\bibitem[\protect\citeauthoryear{{Draine}}{{Draine}}{2003}]{draine-2003}
{Draine} B.~T.,  2003, \mn@doi [\ARAA]
  {10.1146/annurev.astro.41.011802.094840}, \href
  {http://esoads.eso.org/abs/2003ARA%26A..41..241D} {41, 241}

\bibitem[\protect\citeauthoryear{{Draine} \& {Lee}}{{Draine} \&
  {Lee}}{1984}]{draine-lee-1984}
{Draine} B.~T.,  {Lee} H.~M.,  1984, \mn@doi [\ApJ] {10.1086/162480}, \href
  {http://adsabs.harvard.edu/abs/1984ApJ...285...89D} {285, 89}

\bibitem[\protect\citeauthoryear{{Duch{\^e}ne} et~al.,}{{Duch{\^e}ne}
  et~al.}{2014}]{duchene-et-al-2014}
{Duch{\^e}ne} G.,  et~al., 2014, \mn@doi [\ApJ] {10.1088/0004-637X/784/2/148},
  \href {http://adsabs.harvard.edu/abs/2014ApJ...784..148D} {784, 148}

\bibitem[\protect\citeauthoryear{{Dutrey} et~al.,}{{Dutrey}
  et~al.}{2014}]{dutrey-et-al-2013}
{Dutrey} A.,  et~al., 2014, in Beuther H.,  Klessen R.,  Dullemond C.,
  Henning T.,  eds, {Protostars and Planets VI}. U. Arizona Press, Tucson, pp
  317--338 (\mn@eprint {arXiv} {1402.3503}),
  \mn@doi{10.2458/azu_uapress_9780816531240-ch014}

\bibitem[\protect\citeauthoryear{{Eiroa} et~al.,}{{Eiroa}
  et~al.}{2013}]{eiroa-et-al-2013}
{Eiroa} C.,  et~al., 2013, \mn@doi [\AAp] {10.1051/0004-6361/201321050}, \href
  {http://adsabs.harvard.edu/abs/2013A%26A...555A..11E} {555, A11}

\bibitem[\protect\citeauthoryear{{Ertel}, {Wolf}, {Metchev}, {Schneider},
  {Carpenter}, {Meyer}, {Hillenbrand}  \& {Silverstone}}{{Ertel}
  et~al.}{2011}]{ertel-et-al-2011}
{Ertel} S.,  {Wolf} S.,  {Metchev} S.,  {Schneider} G.,  {Carpenter} J.~M.,
  {Meyer} M.~R.,  {Hillenbrand} L.~A.,   {Silverstone} M.~D.,  2011, \mn@doi
  [\AAp] {10.1051/0004-6361/201015910}, \href
  {http://adsabs.harvard.edu/abs/2011A%26A...533A.132E} {533, A132}

\bibitem[\protect\citeauthoryear{{Heng} \& {Tremaine}}{{Heng} \&
  {Tremaine}}{2010}]{heng-tremaine-2010}
{Heng} K.,  {Tremaine} S.,  2010, \mn@doi [\MNRAS]
  {10.1111/j.1365-2966.2009.15739.x}, \href
  {http://adsabs.harvard.edu/abs/2010MNRAS.401..867H} {401, 867}

\bibitem[\protect\citeauthoryear{{Ida} \& {Lin}}{{Ida} \&
  {Lin}}{2005}]{ida-lin-2005}
{Ida} S.,  {Lin} D.~N.~C.,  2005, \mn@doi [\ApJ] {10.1086/429953}, \href
  {http://adsabs.harvard.edu/abs/2005ApJ...626.1045I} {626, 1045}

\bibitem[\protect\citeauthoryear{{Johnson}, {Aller}, {Howard}  \&
  {Crepp}}{{Johnson} et~al.}{2010}]{johnson-et-al-2010}
{Johnson} J.~A.,  {Aller} K.~M.,  {Howard} A.~W.,   {Crepp} J.~R.,  2010,
  \mn@doi [\PASP] {10.1086/655775}, \href
  {http://adsabs.harvard.edu/abs/2010PASP..122..905J} {122, 905}

\bibitem[\protect\citeauthoryear{{Kalas}}{{Kalas}}{2005}]{kalas-2005}
{Kalas} P.,  2005, \mn@doi [\apjl] {10.1086/499400}, \href
  {http://adsabs.harvard.edu/abs/2005ApJ...635L.169K} {635, L169}

\bibitem[\protect\citeauthoryear{{Kennedy} \& {Kenyon}}{{Kennedy} \&
  {Kenyon}}{2008}]{kennedy-kenyon-2008}
{Kennedy} G.~M.,  {Kenyon} S.~J.,  2008, \mn@doi [\ApJ] {10.1086/524130}, \href
  {http://adsabs.harvard.edu/abs/2008ApJ...673..502K} {673, 502}

\bibitem[\protect\citeauthoryear{{Kennedy} \& {Wyatt}}{{Kennedy} \&
  {Wyatt}}{2010}]{kennedy-wyatt-2010}
{Kennedy} G.~M.,  {Wyatt} M.~C.,  2010, \mn@doi [\MNRAS]
  {10.1111/j.1365-2966.2010.16528.x}, \href
  {http://adsabs.harvard.edu/abs/2010MNRAS.405.1253K} {405, 1253}

\bibitem[\protect\citeauthoryear{{Kennedy} \& {Wyatt}}{{Kennedy} \&
  {Wyatt}}{2014}]{kennedy-wyatt-2014}
{Kennedy} G.~M.,  {Wyatt} M.~C.,  2014, \mn@doi [\mnras]
  {10.1093/mnras/stu1665}, \href
  {http://adsabs.harvard.edu/abs/2014MNRAS.444.3164K} {444, 3164}

\bibitem[\protect\citeauthoryear{{Kennedy}, {Wyatt}, {Sibthorpe}, {Phillips},
  {Matthews}  \& {Greaves}}{{Kennedy} et~al.}{2012}]{kennedy-et-al-2012b}
{Kennedy} G.~M.,  {Wyatt} M.~C.,  {Sibthorpe} B.,  {Phillips} N.~M.,
  {Matthews} B.~C.,   {Greaves} J.~S.,  2012, \mn@doi [\MNRAS]
  {10.1111/j.1365-2966.2012.21865.x}, \href
  {http://adsabs.harvard.edu/abs/2012MNRAS.426.2115K} {426, 2115}

\bibitem[\protect\citeauthoryear{{Kenyon} \& {Bromley}}{{Kenyon} \&
  {Bromley}}{2008}]{kenyon-bromley-2008}
{Kenyon} S.~J.,  {Bromley} B.~C.,  2008, \mn@doi [\ApJS] {10.1086/591794},
  \href {http://adsabs.harvard.edu/abs/2008ApJS..179..451K} {179, 451}

\bibitem[\protect\citeauthoryear{{Krijt} \& {Kama}}{{Krijt} \&
  {Kama}}{2014}]{krijt-kama-2014}
{Krijt} S.,  {Kama} M.,  2014, \mn@doi [\AAp] {10.1051/0004-6361/201423862},
  \href {http://adsabs.harvard.edu/abs/2014A%26A...566L...2K} {566, L2}

\bibitem[\protect\citeauthoryear{{Krivov}, {Mann}  \& {Krivova}}{{Krivov}
  et~al.}{2000}]{krivov-et-al-2000b}
{Krivov} A.~V.,  {Mann} I.,   {Krivova} N.~A.,  2000, \aap, \href
  {http://adsabs.harvard.edu/abs/2000A%26A...362.1127K} {362, 1127}

\bibitem[\protect\citeauthoryear{Krivov, Srem\v{c}evi\'c  \& Spahn}{Krivov
  et~al.}{2005}]{krivov-et-al-2005}
Krivov A.~V.,  Srem\v{c}evi\'c M.,   Spahn F.,  2005, \mn@doi [\icarus]
  {10.1016/j.icarus.2004.10.003}, \href
  {http://adsabs.harvard.edu/abs/2005Icar..174..105K} {174, 105}

\bibitem[\protect\citeauthoryear{{Krivov}, {L{\"o}hne}  \& {Srem{\v
  c}evi{\'c}}}{{Krivov} et~al.}{2006}]{krivov-et-al-2006}
{Krivov} A.~V.,  {L{\"o}hne} T.,   {Srem{\v c}evi{\'c}} M.,  2006, \mn@doi
  [\aap] {10.1051/0004-6361:20064907}, \href
  {http://adsabs.harvard.edu/abs/2006A%26A...455..509K} {455, 509}

\bibitem[\protect\citeauthoryear{{Krivov} et~al.,}{{Krivov}
  et~al.}{2013}]{krivov-et-al-2013}
{Krivov} A.~V.,  et~al., 2013, \mn@doi [\ApJ] {10.1088/0004-637X/772/1/32},
  \href {http://adsabs.harvard.edu/abs/2013ApJ...772...32K} {772, 32}

\bibitem[\protect\citeauthoryear{{Lebreton} et~al.,}{{Lebreton}
  et~al.}{2012}]{lebreton-et-al-2012}
{Lebreton} J.,  et~al., 2012, \mn@doi [\AAp] {10.1051/0004-6361/201117714},
  \href {http://adsabs.harvard.edu/abs/2012A%26A...539A..17L} {539, A17}

\bibitem[\protect\citeauthoryear{{Li} \& {Greenberg}}{{Li} \&
  {Greenberg}}{1998}]{li-greenberg-1998}
{Li} A.,  {Greenberg} J.~M.,  1998, \aap, \href
  {http://adsabs.harvard.edu/abs/1998A%26A...331..291L} {331, 291}

\bibitem[\protect\citeauthoryear{{L{\"o}hne}, {Krivov}  \&
  {Rodmann}}{{L{\"o}hne} et~al.}{2008}]{loehne-et-al-2007}
{L{\"o}hne} T.,  {Krivov} A.~V.,   {Rodmann} J.,  2008, \mn@doi [\apj]
  {10.1086/524840}, \href {http://adsabs.harvard.edu/abs/2008ApJ...673.1123L}
  {673, 1123}

\bibitem[\protect\citeauthoryear{{L{\"o}hne} et~al.,}{{L{\"o}hne}
  et~al.}{2012}]{loehne-et-al-2011}
{L{\"o}hne} T.,  et~al., 2012, \mn@doi [\aap] {10.1051/0004-6361/201117731},
  \href {http://adsabs.harvard.edu/abs/2012A%26A...537A.110L} {537, A110}

\bibitem[\protect\citeauthoryear{{Marois}, {Zuckerman}, {Konopacky},
  {Macintosh}  \& {Barman}}{{Marois} et~al.}{2010}]{marois-et-al-2010}
{Marois} C.,  {Zuckerman} B.,  {Konopacky} Q.~M.,  {Macintosh} B.,   {Barman}
  T.,  2010, \mn@doi [Nature] {10.1038/nature09684}, \href
  {http://adsabs.harvard.edu/abs/2010Natur.468.1080M} {468, 1080}

\bibitem[\protect\citeauthoryear{{Matthews}, {Kennedy}, {Sibthorpe}, {Booth},
  {Wyatt}, {Broekhoven-Fiene}, {Macintosh}  \& {Marois}}{{Matthews}
  et~al.}{2014}]{matthews-et-al-2013b}
{Matthews} B.,  {Kennedy} G.,  {Sibthorpe} B.,  {Booth} M.,  {Wyatt} M.,
  {Broekhoven-Fiene} H.,  {Macintosh} B.,   {Marois} C.,  2014, \mn@doi [\apj]
  {10.1088/0004-637X/780/1/97}, \href
  {http://adsabs.harvard.edu/abs/2014ApJ...780...97M} {780, 97}

\bibitem[\protect\citeauthoryear{{Mittal}, {Chen}, {Jang-Condell}, {Manoj},
  {Sargent}, {Watson}  \& {Lisse}}{{Mittal} et~al.}{2015}]{mittal-et-al-2015}
{Mittal} T.,  {Chen} C.~H.,  {Jang-Condell} H.,  {Manoj} P.,  {Sargent} B.~A.,
  {Watson} D.~M.,   {Lisse} C.~M.,  2015, \mn@doi [\ApJ]
  {10.1088/0004-637X/798/2/87}, \href
  {http://adsabs.harvard.edu/abs/2015ApJ...798...87M} {798, 87}

\bibitem[\protect\citeauthoryear{{Mo{\'o}r}, {{\'A}brah{\'a}m}, {Derekas},
  {Kiss}, {Kiss}, {Apai}, {Grady}  \& {Henning}}{{Mo{\'o}r}
  et~al.}{2006}]{moor-et-al-2006}
{Mo{\'o}r} A.,  {{\'A}brah{\'a}m} P.,  {Derekas} A.,  {Kiss} C.,  {Kiss} L.~L.,
   {Apai} D.,  {Grady} C.,   {Henning} T.,  2006, \mn@doi [\ApJ]
  {10.1086/503381}, \href {http://adsabs.harvard.edu/abs/2006ApJ...644..525M}
  {644, 525}

\bibitem[\protect\citeauthoryear{{Mo{\'o}r} et~al.,}{{Mo{\'o}r}
  et~al.}{2011}]{moor-et-al-2011}
{Mo{\'o}r} A.,  et~al., 2011, \mn@doi [\ApJL] {10.1088/2041-8205/740/1/L7},
  \href {http://adsabs.harvard.edu/abs/2011ApJ...740L...7M} {740, L7}

\bibitem[\protect\citeauthoryear{{Mo{\'o}r} et~al.,}{{Mo{\'o}r}
  et~al.}{2013}]{moor-et-al-2013}
{Mo{\'o}r} A.,  et~al., 2013, \mn@doi [\ApJL] {10.1088/2041-8205/775/2/L51},
  \href {http://cdsads.u-strasbg.fr/abs/2013ApJ...775L..51M} {775, L51}

\bibitem[\protect\citeauthoryear{{Mo{\'o}r} et~al.,}{{Mo{\'o}r}
  et~al.}{2015}]{moor-et-al-2014}
{Mo{\'o}r} A.,  et~al., 2015, \mn@doi [\MNRAS] {10.1093/mnras/stu2442}, \href
  {http://adsabs.harvard.edu/abs/2015MNRAS.447..577M} {447, 577}

\bibitem[\protect\citeauthoryear{{Morales}, {Rieke}, {Werner}, {Bryden},
  {Stapelfeldt}  \& {Su}}{{Morales} et~al.}{2011}]{morales-et-al-2011}
{Morales} F.~Y.,  {Rieke} G.~H.,  {Werner} M.~W.,  {Bryden} G.,  {Stapelfeldt}
  K.~R.,   {Su} K.~Y.~L.,  2011, \mn@doi [\ApJL] {10.1088/2041-8205/730/2/L29},
  \href {http://adsabs.harvard.edu/abs/2011ApJ...730L..29M} {730, L29}

\bibitem[\protect\citeauthoryear{{Morales}, {Padgett}, {Bryden}, {Werner}  \&
  {Furlan}}{{Morales} et~al.}{2012}]{morales-et-al-2012}
{Morales} F.~Y.,  {Padgett} D.~L.,  {Bryden} G.,  {Werner} M.~W.,   {Furlan}
  E.,  2012, \mn@doi [\ApJ] {10.1088/0004-637X/757/1/7}, \href
  {http://adsabs.harvard.edu/abs/2012ApJ...757....7M} {757, 7}

\bibitem[\protect\citeauthoryear{{Morales}, {Bryden}, {Werner}  \&
  {Stapelfeldt}}{{Morales} et~al.}{2013}]{morales-et-al-2013}
{Morales} F.~Y.,  {Bryden} G.,  {Werner} M.~W.,   {Stapelfeldt} K.~R.,  2013,
  \mn@doi [\ApJ] {10.1088/0004-637X/776/2/111}, \href
  {http://adsabs.harvard.edu/abs/2013ApJ...776..111M} {776, 111}

\bibitem[\protect\citeauthoryear{{Mordasini}, {Alibert}, {Benz}, {Klahr}  \&
  {Henning}}{{Mordasini} et~al.}{2012}]{mordasini-et-al-2012}
{Mordasini} C.,  {Alibert} Y.,  {Benz} W.,  {Klahr} H.,   {Henning} T.,  2012,
  \mn@doi [\AAp] {10.1051/0004-6361/201117350}, \href
  {http://adsabs.harvard.edu/abs/2012A%26A...541A..97M} {541, A97}

\bibitem[\protect\citeauthoryear{{M{\"u}ller}, {L{\"o}hne}  \&
  {Krivov}}{{M{\"u}ller} et~al.}{2010}]{mueller-et-al-2009}
{M{\"u}ller} S.,  {L{\"o}hne} T.,   {Krivov} A.~V.,  2010, \mn@doi [\apj]
  {10.1088/0004-637X/708/2/1728}, \href
  {http://adsabs.harvard.edu/abs/2010ApJ...708.1728M} {708, 1728}

\bibitem[\protect\citeauthoryear{{Mustill} \& {Wyatt}}{{Mustill} \&
  {Wyatt}}{2009}]{mustill-wyatt-2009}
{Mustill} A.~J.,  {Wyatt} M.~C.,  2009, \mn@doi [\MNRAS]
  {10.1111/j.1365-2966.2009.15360.x}, \href
  {http://adsabs.harvard.edu/abs/2009MNRAS.399.1403M} {399, 1403}

\bibitem[\protect\citeauthoryear{{Nielsen} et~al.,}{{Nielsen}
  et~al.}{2013}]{nielsen-et-al-2013}
{Nielsen} E.~L.,  et~al., 2013, \mn@doi [\ApJ] {10.1088/0004-637X/776/1/4},
  \href {http://adsabs.harvard.edu/abs/2013ApJ...776....4N} {776, 4}

\bibitem[\protect\citeauthoryear{{Pawellek}, {Krivov}, {Marshall},
  {Montesinos}, {{\'A}brah{\'a}m}, {Mo{\'o}r}, {Bryden}  \& {Eiroa}}{{Pawellek}
  et~al.}{2014}]{pawellek-et-al-2014}
{Pawellek} N.,  {Krivov} A.~V.,  {Marshall} J.~P.,  {Montesinos} B.,
  {{\'A}brah{\'a}m} P.,  {Mo{\'o}r} A.,  {Bryden} G.,   {Eiroa} C.,  2014,
  \mn@doi [\ApJ] {10.1088/0004-637X/792/1/65}, \href
  {http://adsabs.harvard.edu/abs/2014ApJ...792...65P} {792, 65}

\bibitem[\protect\citeauthoryear{{Peterson} et~al.,}{{Peterson}
  et~al.}{2006}]{peterson-et-al-2006}
{Peterson} D.~M.,  et~al., 2006, \mn@doi [Nature] {10.1038/nature04661}, \href
  {http://adsabs.harvard.edu/cgi-bin/nph-bib_query?bibcode=2006Natur.440..896P&db_key=AST}
  {440, 896}

\bibitem[\protect\citeauthoryear{{Reffert}, {Bergmann}, {Quirrenbach},
  {Trifonov}  \& {K{\"u}nstler}}{{Reffert} et~al.}{2015}]{reffert-et-al-2015}
{Reffert} S.,  {Bergmann} C.,  {Quirrenbach} A.,  {Trifonov} T.,
  {K{\"u}nstler} A.,  2015, \mn@doi [\AAp] {10.1051/0004-6361/201322360}, \href
  {http://adsabs.harvard.edu/abs/2015A%26A...574A.116R} {574, A116}

\bibitem[\protect\citeauthoryear{{Rhee}, {Song}, {Zuckerman}  \&
  {McElwain}}{{Rhee} et~al.}{2007}]{rhee-et-al-2007}
{Rhee} J.~H.,  {Song} I.,  {Zuckerman} B.,   {McElwain} M.,  2007, \mn@doi
  [\ApJ] {10.1086/509912}, \href
  {http://adsabs.harvard.edu/abs/2007ApJ...660.1556R} {660, 1556}

\bibitem[\protect\citeauthoryear{{Roberge} et~al.,}{{Roberge}
  et~al.}{2013}]{roberge-et-al-2013}
{Roberge} A.,  et~al., 2013, \mn@doi [\ApJ] {10.1088/0004-637X/771/1/69}, \href
  {http://adsabs.harvard.edu/abs/2013ApJ...771...69R} {771, 69}

\bibitem[\protect\citeauthoryear{{Schneider}, {Silverstone}  \&
  {Hines}}{{Schneider} et~al.}{2005}]{schneider-et-al-2005}
{Schneider} G.,  {Silverstone} M.~D.,   {Hines} D.~C.,  2005, \mn@doi [\ApJ]
  {10.1086/452631}, \href {http://adsabs.harvard.edu/abs/2005ApJ...629L.117S}
  {629, L117}

\bibitem[\protect\citeauthoryear{{Schneider} et~al.,}{{Schneider}
  et~al.}{2006}]{schneider-et-al-2006}
{Schneider} G.,  et~al., 2006, \mn@doi [\ApJ] {10.1086/506507}, \href
  {http://adsabs.harvard.edu/abs/2006ApJ...650..414S} {650, 414}

\bibitem[\protect\citeauthoryear{Scholz \& Stephens}{Scholz \&
  Stephens}{1987}]{scholz-stephens-1987}
Scholz F.-W.,  Stephens M.~A.,  1987, J. Am. Stat. Assoc., 82, 918

\bibitem[\protect\citeauthoryear{{Sch{\"u}ppler}, {L{\"o}hne}, {Krivov},
  {Ertel}, {Marshall}  \& {Eiroa}}{{Sch{\"u}ppler}
  et~al.}{2014}]{schueppler-et-al-2014}
{Sch{\"u}ppler} C.,  {L{\"o}hne} T.,  {Krivov} A.~V.,  {Ertel} S.,  {Marshall}
  J.~P.,   {Eiroa} C.,  2014, \mn@doi [\AAp] {10.1051/0004-6361/201423523},
  \href {http://adsabs.harvard.edu/abs/2014A%26A...567A.127S} {567, A127}

\bibitem[\protect\citeauthoryear{{Sibthorpe} et~al.,}{{Sibthorpe}
  et~al.}{2010}]{sibthorpe-et-al-2010}
{Sibthorpe} B.,  et~al., 2010, \mn@doi [\AAp] {10.1051/0004-6361/201014574},
  \href {http://adsabs.harvard.edu/abs/2010A%26A...518L.130S} {518, L130}

\bibitem[\protect\citeauthoryear{{Song}, {Caillault}, {Barrado y Navascu{\'e}s}
   \& {Stauffer}}{{Song} et~al.}{2001}]{song-et-al-2001}
{Song} I.,  {Caillault} J.-P.,  {Barrado y Navascu{\'e}s} D.,   {Stauffer}
  J.~R.,  2001, \mn@doi [\ApJ] {10.1086/318269}, \href
  {http://cdsads.u-strasbg.fr/abs/2001ApJ...546..352S} {546, 352}

\bibitem[\protect\citeauthoryear{{Su} et~al.,}{{Su}
  et~al.}{2006}]{su-et-al-2006}
{Su} K.~Y.~L.,  et~al., 2006, \mn@doi [\apj] {10.1086/508649}, \href
  {http://adsabs.harvard.edu/abs/2006ApJ...653..675S} {653, 675}

\bibitem[\protect\citeauthoryear{{Th{\'e}bault} \& {Augereau}}{{Th{\'e}bault}
  \& {Augereau}}{2007}]{thebault-augereau-2007}
{Th{\'e}bault} P.,  {Augereau} J.-C.,  2007, \mn@doi [\aap]
  {10.1051/0004-6361:20077709}, \href
  {http://adsabs.harvard.edu/abs/2007A%26A...472..169T} {472, 169}

\bibitem[\protect\citeauthoryear{{Th{\'e}bault} \& {Wu}}{{Th{\'e}bault} \&
  {Wu}}{2008}]{thebault-wu-2008}
{Th{\'e}bault} P.,  {Wu} Y.,  2008, \mn@doi [\aap]
  {10.1051/0004-6361:20079133}, \href
  {http://adsabs.harvard.edu/abs/2008A%26A...481..713T} {481, 713}

\bibitem[\protect\citeauthoryear{{Trilling} et~al.,}{{Trilling}
  et~al.}{2007}]{trilling-et-al-2007}
{Trilling} D.~E.,  et~al., 2007, \mn@doi [\ApJ] {10.1086/511668}, \href
  {http://adsabs.harvard.edu/abs/2007ApJ...658.1289T} {658, 1289}

\bibitem[\protect\citeauthoryear{{Trilling} et~al.,}{{Trilling}
  et~al.}{2008}]{trilling-et-al-2008}
{Trilling} D.~E.,  et~al., 2008, \ApJ, 674, 1086

\bibitem[\protect\citeauthoryear{{Vican}}{{Vican}}{2012}]{vican-et-al-2012}
{Vican} L.,  2012, \mn@doi [\AJ] {10.1088/0004-6256/143/6/135}, \href
  {http://adsabs.harvard.edu/abs/2012AJ....143..135V} {143, 135}

\bibitem[\protect\citeauthoryear{{Williams} \& {Cieza}}{{Williams} \&
  {Cieza}}{2011}]{williams-cieza-2011}
{Williams} J.~P.,  {Cieza} L.~A.,  2011, \mn@doi [\ARAA]
  {10.1146/annurev-astro-081710-102548}, \href
  {http://adsabs.harvard.edu/abs/2011ARA%26A..49...67W} {49, 67}

\bibitem[\protect\citeauthoryear{{Williams}, {Najita}, {Liu}, {Bottinelli},
  {Carpenter}, {Hillenbrand}, {Meyer}  \& {Soderblom}}{{Williams}
  et~al.}{2004}]{williams-et-al-2004}
{Williams} J.~P.,  {Najita} J.,  {Liu} M.~C.,  {Bottinelli} S.,  {Carpenter}
  J.~M.,  {Hillenbrand} L.~A.,  {Meyer} M.~R.,   {Soderblom} D.~R.,  2004,
  \mn@doi [\apj] {10.1086/381721}, \href
  {http://adsabs.harvard.edu/abs/2004ApJ...604..414W} {604, 414}

\bibitem[\protect\citeauthoryear{{Wyatt}}{{Wyatt}}{2008}]{wyatt-2008}
{Wyatt} M.~C.,  2008, \mn@doi [\ARAA] {10.1146/annurev.astro.45.051806.110525},
  \href {http://adsabs.harvard.edu/abs/2008ARA%26A..46..339W} {46, 339}

\bibitem[\protect\citeauthoryear{{Wyatt}, Clarke  \& {Booth}}{{Wyatt}
  et~al.}{2011}]{wyatt-et-al-2011}
{Wyatt} M.~C.,  Clarke C.~J.,   {Booth} M.,  2011, \mn@doi [\CelMech]
  {10.1007/s10569-011-9345-3}, \href
  {http://adsabs.harvard.edu/abs/2011CeMDA.111....1W} {111, 1}

\bibitem[\protect\citeauthoryear{{Zubko}, {Mennella}, {Colangeli}  \&
  {Bussoletti}}{{Zubko} et~al.}{1996}]{zubko-et-al-1996}
{Zubko} V.~G.,  {Mennella} V.,  {Colangeli} L.,   {Bussoletti} E.,  1996,
  \MNRAS, \href {http://adsabs.harvard.edu/abs/1996MNRAS.282.1321Z} {282, 1321}

\makeatother
\end{thebibliography}

